Dramatic X-ray spectral variability of a Compton-thick type-1 QSO at $z\sim 1$

We report on the discovery of a dramatic X-ray spectral variability event observed in a $z\sim 1$ broad line type-1 QSO. The XMM-Newton spectrum from the year 2000 is characterized by an unobscured power-law spectrum with photon index of $\Gamma\sim 2$, a column density of $N_{\mathrm{H}}\sim 5\times 10^{20}\,\mathrm{cm^{-2}}$, and no prominent reflection component. Five years later, Chandra captured the source in a heavily-obscured, reflection-dominated state. The observed X-ray spectral variability could be caused by a Compton-thick cloud with $N_{\mathrm{H}}\sim 2\times 10^{24}\,\mathrm{cm^{-2}}$ eclipsing the direct emission of the hot corona, implying an extreme $N_{\mathrm{H}}$ variation never before observed in a type-1 QSO. An alternative scenario is a corona that switched off in between the observations. In addition, both explanations require a significant change of the X-ray luminosity prior to the obscuration or fading of the corona and/or a change of the relative geometry of the source/reflector system. Dramatic X-ray spectral variability of this kind could be quite common in type-1 QSOs, considering the relatively few datasets in which such an event could have been identified. Our analysis implies that there may be a population of type-1 QSOs which are Compton-thick in the X-rays when observed at any given time.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
